Constructing Piecewise Polynomial Lyapunov Functions for Local Stability of Nonlinear Systems Using Handelman's Theorem

In this paper, we propose a new convex approach to stability analysis of nonlinear systems with polynomial vector fields. First, we consider an arbitrary convex polytope that contains the equilibrium in its interior. Then, we decompose the polytope into several convex sub-polytopes with a common vertex at the equilibrium. Then, by using Handelman's theorem, we derive a new set of affine feasibility conditions -solvable by linear programming- on each sub-polytope. Any solution to this feasibility problem yields a piecewise polynomial Lyapunov function on the entire polytope. This is the first result which utilizes Handelman's theorem and decomposition to construct piecewise polynomial Lyapunov functions on arbitrary polytopes. In a computational complexity analysis, we show that for large number of states and large degrees of the Lyapunov function, the complexity of the proposed feasibility problem is less than the complexity of certain semi-definite programs associated with alternative methods based on Sum-of-Squares or Polya's theorem. Using different types of convex polytopes, we assess the accuracy of the algorithm in estimating the region of attraction of the equilibrium point of the reverse-time Van Der Pol oscillator.

==> Figures/quad_largest_levelsets.eps_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'quad_largest_levelsets.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{640bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77395782)%
    \put(0,0){\includegraphics[width=\unitlength]{quad_largest_levelsets.eps}}%
    \put(0.22109375,0.05286438){\makebox(0,0)[lb]{\smash{−3}}}%
    \put(0.3109375,0.05286438){\makebox(0,0)[lb]{\smash{−2}}}%
    \put(0.40078125,0.05286438){\makebox(0,0)[lb]{\smash{−1}}}%
    \put(0.50885469,0.05286438){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.59856719,0.05286438){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.68841094,0.05286438){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.77825469,0.05286438){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.16302031,0.12018188){\makebox(0,0)[lb]{\smash{−3}}}%
    \put(0.16302031,0.21002532){\makebox(0,0)[lb]{\smash{−2}}}%
    \put(0.16302031,0.29986907){\makebox(0,0)[lb]{\smash{−1}}}%
    \put(0.18125,0.38958313){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.18125,0.47942688){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.18125,0.56927063){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.18125,0.65911438){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.49869844,0.02565063){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.51953156,0.00690063){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.13046875,0.38281282){\rotatebox{90}{\makebox(0,0)[lb]{\smash{x}}}}%
    \put(0.14921875,0.40364594){\rotatebox{90}{\makebox(0,0)[lb]{\smash{2}}}}%
    \put(0.70351563,0.6673175){\makebox(0,0)[lb]{\smash{d=8
d=6
d=4
d=2}}}%
  \end{picture}%
\endgroup%

